A note on "A multi-compartment VRP model for the health care waste transportation problem"

A mathematical model and a genetic algorithm, referred to as an adaptive one, have been proposed in the paper by Nasreddine Ouertani, Hajer Ben-Romdhane, Issam Nouaouri, Hamid Allaoui, and Saoussen Krichen, titled "A multi-compartment VRP model for the healthcare waste transportation problem," published in the Journal of ComputationalScience in 2023 (72), pages 102-104. This model addresses the problem of waste disposal and the transportation of waste from healthcare facilities to treatment centers. In this note, we demonstrate that the model contains several minor and major flaws in its structure, making it, in short, incorrect. Therefore, we conclude that it cannot serve as a reliable benchmark for evaluating the proposed heuristic. We recommend amending the model to rectify some of these flaws.

==> highlights.txt <==
- Identifying issues in the previously proposed models
- proposing remedies to rectify the model 
- elaboring on the remedies proposed and ensuring the accuracy of the newly proposed model


